Automated Deep Neural Network Inference Partitioning for Distributed Embedded Systems

Distributed systems can be found in various applications, e.g., in robotics or autonomous driving, to achieve higher flexibility and robustness. Thereby, data flow centric applications such as Deep Neural Network (DNN) inference benefit from partitioning the workload over multiple compute nodes in terms of performance and energy-efficiency. However, mapping large models on distributed embedded systems is a complex task, due to low latency and high throughput requirements combined with strict energy and memory constraints. In this paper, we present a novel approach for hardware-aware layer scheduling of DNN inference in distributed embedded systems. Therefore, our proposed framework uses a graph-based algorithm to automatically find beneficial partitioning points in a given DNN. Each of these is evaluated based on several essential system metrics such as accuracy and memory utilization, while considering the respective system constraints. We demonstrate our approach in terms of the impact of inference partitioning on various performance metrics of six different DNNs. As an example, we can achieve a 47.5 % throughput increase for EfficientNet-B0 inference partitioned onto two platforms while observing high energy-efficiency.

==> figures/efficientnet_mem.csv <==
No.;Layer;Lat;Ener;Eff;Throughput;MemA;MemB;Type;
1;input;122.6137;86.1509;11.6075;8.16;301056;44274752*2;edge;
30;Conv\_40;239.5003;98.5717;10.1449;6.56;5672768;43086592*2;nondom;
31;Mul\_32;236.2073;94.6927;10.5605;6.79;5672768;43086592*2;dom;
32;Conv\_41;276.5273;101.5131;9.8509;5.42;26069120;43048192*2;nondom;
33;Mul\_33;267.7073;90.9254;10.998;5.42;26069120;43048192*2;dom;
34;Mul\_35;267.7073;90.9254;10.998;5.42;26069120;43048192*2;nondom;
35;Conv\_44;268.0143;91.0175;10.9869;1.75;26176640;37249792*2;dom;
36;Add\_4;268.5904;91.086;10.9786;1.76;26176640;37249792*2;dom;
37;Add\_5;348.601;104.6246;9.558;1.76;26176640;37249792*2;dom;
38;Conv\_55;411.2227;107.8551;9.2717;2.89;26327168;37196032*2;nondom;
39;Mul\_44;393.7046;97.4568;10.261;2.89;26327168;37196032*2;dom;
40;\textbf{Conv\_56};413.4491;102.0829;9.796;2.74;60071168;37120768*2;nondom;
41;Mul\_45;409.1273;99.099;10.0909;2.74;60071168;37120768*2;nondom;
42;Mul\_47;409.1273;99.099;10.0909;2.74;60071168;37120768*2;dom;
43;Conv\_59;409.3136;99.1676;10.0839;1.43;60329216;25755904*2;dom;
44;Add\_6;409.5864;99.2327;10.0773;1.43;60329216;25755904*2;dom;
45;Add\_7;468.2327;112.3476;8.9009;1.44;60329216;25755904*2;dom;
46;Add\_8;514.0925;116.6854;8.5701;2.04;60329216;25755904*2;dom;
47;Conv\_75;559.9583;121.0232;8.2629;1.84;60771584;25626880*2;nondom;
48;Mul\_60;547.0873;112.1832;8.914;1.84;60771584;25626880*2;dom;
49;Conv\_76;564.5055;116.8259;8.5597;1.79;86255744;25405696*2;nondom;
50;Mul\_61;559.9332;113.6801;8.7966;1.79;86255744;25405696*2;dom;
51;Mul\_63;559.9332;113.6801;8.7966;1.79;86255744;25405696*2;nondom;
52;\textbf{Conv\_79};560.5982;113.8965;8.7799;1.78;86993024;1634880*2;dom;
53;Conv\_80;561.3581;113.9681;8.7744;1.78;88549504;1266240*2;nondom;
54;Mul\_64;561.2013;113.855;8.7831;1.78;88549504;1266240*2;nondom;
56;Gemm\_0;561.1936;113.855;8.7831;1.78;88549504;1266240*2;nondom;
57;output;561.1936;113.855;8.7831;1.78;88549504;0.0;sensor;

